OFDMA for Pinching Antenna Systems

Pinching-antenna (PA) systems route millimeter wave (mmWave) signals through a leaky waveguide and radiate them at "pinch" apertures, offering low-cost line-of-sight (LoS) coverage. However, when multiple PAs serve multiple users simultaneously, the downlink channel becomes strongly frequency-selective, creating inter-symbol interference (ISI) that existing single-carrier designs overlook. This paper models the overall channel as a finite impulse response (FIR) filter, characterizes its frequency selectivity, and explicitly accounts for the resulting ISI. To overcome ISI, we introduce an orthogonal frequency-division multiple access (OFDMA)-based framework and formulate a max-min resource-allocation problem to achieve user fairness. A lightweight two-stage heuristic-greedy subcarrier assignment, followed by per-user water-filling, achieves near-optimal fairness with polynomial complexity. Simulation results for an indoor layout demonstrate that the proposed scheme notably increases the minimum user rate compared to time-division single-carrier baselines and remains robust under moderate LoS blockage.

==> figures/HGWF_N2_1.500000e-01.txt <==
2	0.367614557138584
4	0.717456181609643
6	0.970449752854965
8	1.13423480045756
10	1.24946585279774
12	1.33428916238646
14	1.38421440165818
16	1.42169024893727
18	1.44685878700527
20	1.46648384064237
22	1.47743093201002
24	1.4884775912157
26	1.49587003202798
28	1.50208797108786
30	1.50433475485494


==> figures/HGWF_N2_5.000000e-02.txt <==
2	1.39856907593512
4	1.70768752815821
6	1.7509959973634
8	1.75731771147346
10	1.76505239729655
12	1.76949688922071
14	1.77032715752309
16	1.77204463716928
18	1.77243868281893
20	1.77406277813499
22	1.77366030074942
24	1.77315096858687
26	1.77290701608301
28	1.77316254164181
30	1.77162615846466


==> figures/HGWF_N2_L10_5.000000e-02.txt <==
0	0.51447450876781
5	0.795985275894766
10	1.11864078171749
15	1.43668364419635
20	1.76412123542627


==> figures/HGWF_N2_L20_1.500000e-01.txt <==
0	0.317829024410903
5	0.544673565316283
10	0.834486905083544
15	1.14452772439793
20	1.46189313449176


==> figures/HGWF_N4_1.500000e-01.txt <==
2	0.0317032708345155
4	0.142730649573983
6	0.276141196256442
8	0.400009418243387
10	0.500321798690385
12	0.573271957184669
14	0.628246349791995
16	0.670033282361672
18	0.697878533616281
20	0.720714367333326
22	0.738628437669517
24	0.75054088399782
26	0.758906673951341
28	0.765808485069061
30	0.771469886827614


==> figures/HGWF_N4_5.000000e-02.txt <==
2	0.483796579298725
4	0.794122880238106
6	0.86678721016123
8	0.891464524111684
10	0.909241423789678
12	0.918761818284113
14	0.923605350348144
16	0.927445896899826
18	0.930089241563325
20	0.932332453430084
22	0.934349768959738
24	0.935822927155853
26	0.936446608773457
28	0.936918171400764
30	0.937629861636355


==> figures/HGWF_N4_L10_5.000000e-02.txt <==
0	0.257745100176982
5	0.40584888811439
10	0.574168413117786
15	0.745115297569144
20	0.910387510562552


==> figures/HGWF_N4_L20_1.500000e-01.txt <==
0	0.130438873441288
5	0.242147574957091
10	0.388594788706189
15	0.557690993453252
20	0.721987613708391


==> figures/TDMA1opt_N2_1.500000e-01.txt <==
2	0.157945670258085
4	0.155648746213884
6	0.15673607754966
8	0.156710239364143
10	0.156756725506566
12	0.156108679898123
14	0.158816457758831
16	0.156376244545677
18	0.153978831450377
20	0.155932928013449
22	0.157464226656269
24	0.155428484421948
26	0.15300071671888
28	0.154182446079139
30	0.15341065747162


==> figures/TDMA1opt_N2_5.000000e-02.txt <==
2	0.910182211749544
4	0.907548504826438
6	0.904494928938363
8	0.907457073461613
10	0.911412777482028
12	0.904151943184489
14	0.909906033537581
16	0.899519543113785
18	0.902922984920217
20	0.901757189404375
22	0.912495873352161
24	0.904005397474023
26	0.900330009454417
28	0.907308786308998
30	0.90164273142509


==> figures/TDMA1opt_N2_L10_5.000000e-02.txt <==
0	0.29674275897331
5	0.445092621432599
10	0.603863520507021
15	0.760908159161324
20	0.892229807136646


==> figures/TDMA1opt_N2_L20_1.500000e-01.txt <==
0	0.0555970734442732
5	0.0776317259872714
10	0.108420342274402
15	0.133533113921013
20	0.147900847806065


==> figures/TDMA1opt_N4_1.500000e-01.txt <==
2	0.00447618994491801
4	0.00434131368953449
6	0.00481624478700413
8	0.0045829385560987
10	0.0048681415342931
12	0.00510731515894916
14	0.0047026008728093
16	0.00533984290109643
18	0.00466119214913767
20	0.00549202164301426
22	0.00483954300985786
24	0.00468719143236585
26	0.00477713815917916
28	0.00489335755355785
30	0.00444690098919986


==> figures/TDMA1opt_N4_5.000000e-02.txt <==
2	0.164542632095899
4	0.166768047771766
6	0.166156986980361
8	0.166318304501201
10	0.169843033493141
12	0.16675264023689
14	0.167574782948667
16	0.16842429858522
18	0.16651145366459
20	0.168573892038473
22	0.165376320987911
24	0.168190958945579
26	0.169764429260065
28	0.169653909736005
30	0.167768688729358


==> figures/TDMA1opt_N4_L10_5.000000e-02.txt <==
0	0.0558529206792097
5	0.0792202130555668
10	0.113696792841661
15	0.138248592842896
20	0.158052274039266


==> figures/TDMA1opt_N4_L20_1.500000e-01.txt <==
0	0.00172363418212218
5	0.00204788753575021
10	0.00243263648497823
15	0.00567790663723094
20	0.00494650622112476


==> figures/TDMA2opt_N2_1.500000e-01.txt <==
2	0.354120042714142
4	0.664730927877874
6	0.854372854888108
8	0.955602376237094
10	1.01690715891777
12	1.05735079955514
14	1.07564950778561
16	1.08846465970352
18	1.0947739823538
20	1.09991999386892
22	1.1010385377353
24	1.10295025393028
26	1.10309662941911
28	1.10426243977475
30	1.10347780547446


==> figures/TDMA2opt_N2_5.000000e-02.txt <==
2	1.31534698743573
4	1.41434433282376
6	1.35403505230055
8	1.32017661985772
10	1.30985146016028
12	1.30525578017128
14	1.30154969804978
16	1.29994561040339
18	1.29840781956191
20	1.29823297844153
22	1.29679151159749
24	1.29518314046723
26	1.29382375763678
28	1.29379537206687
30	1.29150340829137


==> figures/TDMA2opt_N2_L10_5.000000e-02.txt <==
0	0.361670905285389
5	0.557565193985956
10	0.792081054694079
15	1.03883230266396
20	1.30910470430436


==> figures/TDMA2opt_N2_L20_1.500000e-01.txt <==
0	0.237110217485587
5	0.400944646922659
10	0.609712867008485
15	0.843839323062891
20	1.09356786538447


==> figures/TDMA2opt_N4_1.500000e-01.txt <==
2	0.0306313001945452
4	0.133432920987735
6	0.245235151389547
8	0.338400461644008
10	0.406980994458057
12	0.452081364995525
14	0.483189129805452
16	0.505637810992328
18	0.51901980675239
20	0.528965645824107
22	0.536934669320116
24	0.541174992022299
26	0.543903419664466
28	0.545844295068681
30	0.547404710518355


==> figures/TDMA2opt_N4_5.000000e-02.txt <==
2	0.45794590021589
4	0.649522097517689
6	0.651421463289819
8	0.645428758435511
10	0.647199109323034
12	0.648240777990689
14	0.648462705572461
16	0.648913533732965
18	0.64922123834483
20	0.649817467999264
22	0.650029970617301
24	0.650408949168154
26	0.650227044836574
28	0.650001030438666
30	0.6499835694992


==> figures/TDMA2opt_N4_L10_5.000000e-02.txt <==
0	0.176757853735878
5	0.27270800668913
10	0.388245097128446
15	0.515394037027968
20	0.648819829875753


==> figures/TDMA2opt_N4_L20_1.500000e-01.txt <==
0	0.107870717234126
5	0.187284145182638
10	0.288165323948384
15	0.406022376029419
20	0.530719341456769

